Multi-scale Deterministic Optimisation of Blended Composite Structures: Case Study of a Box-Wing

This work presents a multi-scale design methodology for the deterministic optimisation of thin-walled composite structures integrating a global-local approach for the assessment of the buckling strength and a dedicated strategy to recover blended stacking sequences. The methodology is based on the multi-scale two-level optimisation strategy for anisotropic materials and structures. In the first step, focused on the macroscopic scale, several design requirements are included in the problem formulation: lightness, feasibility, manufacturing, blending, buckling failure, static failure and stiffness. The second step, which focuses on the laminate mesoscopic scale, deals with the recovery of blended stacking sequences, for the structure at hand, matching the optimal geometric and elastic properties determined in the first step. As a case study, the unconventional PrandtlPlane box-wing system is used to show the effectiveness of the proposed design methodology.

==> img/solux.txt <==
1     51     0.2971     0.0770   
2    104     0.0950     0.1743   
3    93     -0.0225     0.1044   
4    61     0.0669     0.0946    
5    111     0.1488     0.2010   
6    78     0.1844     0.0380    
7    45     0.7413     0.0454    
8    30     -0.0960     0.0254   
9    81     -0.0364     0.0167   
10    30     -0.1992     0.1108  
11    94     -0.0645     0.1517  
12    112     0.1119     0.0170  
13    86     0.0394     0.0952  
14    53     0.3827     0.4737   
15    119     0.1186     0.0271  
16    92     0.1199     0.1439   
17    119     0.1186     0.0271  
18    37     0.7503     0.4305   
19    31     0.5630     0.6061   
20    72     0.2134     0.0452   
21    31     0.5630     0.6061   
22    31     0.5630     0.6061   
23    84     -0.0059     0.0501  
24    88     -0.0761     0.0827  
25    30     -0.0613     0.0794  
26    50     0.4676     0.6653   
27    70     0.0128     0.0210 
28    139     0.3917     0.0059
29    107     0.6844     0.0001
30    78     -0.1077     0.0295
31    139     0.3917     0.0059
32    101     0.0151     0.0341
33    61     0.2181     0.0092 
34    43     -0.2055     0.0094
35    129     -0.4252     0.0001
36     30     0.1610     0.0199 
37    30     0.1610     0.0199 
38    30     0.1610     0.0199 
39    115     0.0922     0.1929
40    58     -0.5996     0.0350
41    78     -0.1823     0.0592
42    86     -0.2182     0.0002
43    86     -0.2182     0.0002
44    30     0.2820     0.1829 
45    30     0.2820     0.1829 
46    97     0.0559     0.0814 
47    51     -0.0282     0.0712
48    30     0.2820     0.1829 
49    90     -0.5986     0.1808
50    45     -0.5318     0.0377
51    31     -0.6774     0.1289
52    30     0.1828     0.0352 
